A Multi-Year Search For Transits Of Proxima Centauri. I: Light Curves Corresponding To Published Ephemerides

Proxima Centauri has become the subject of intense study since the radial-velocity discovery by Anglada-Escud\'e et al. 2016 of a planet orbiting this nearby M-dwarf every ~ 11.2 days. If Proxima Centauri b transits its host star, independent confirmation of its existence is possible, and its mass and radius can be measured in units of the stellar host mass and radius. To date, there have been three independent claims of possible transit-like event detections in light curve observations obtained by the MOST satellite (in 2014-15), the BSST telescope in Antarctica (in 2016), and the Las Campanas Observatory (in 2016). The claimed possible detections are tentative, due in part to the variability intrinsic to the host star, and in the case of the ground-based observations, also due to the limited duration of the light curve observations. Here, we present preliminary results from an extensive photometric monitoring campaign of Proxima Centauri, using telescopes around the globe and spanning from 2006 to 2017, comprising a total of 329 observations. Considering our data that coincide directly and/or phased with the previously published tentative transit detections, we are unable to independently verify those claims. We do, however, verify the previously reported ubiquitous and complex variability of the host star. We discuss possible interpretations of the data in light of the previous claims, and we discuss future analyses of these data that could more definitively verify or refute the presence of transits associated with the radial-velocity discovered planet.

==> main_response.txt <==
We would like to extend our thanks to the referee for a thorough and thoughtful read of the original manuscript and for the valued suggestions that we believe have improved the paper.  

Please find each of the referee's comments below with our detailed responses and changes to the text and figures described below each point. New or changed text is indicated by a bold font in the manuscript.

We respectfully request that the paper now be reconsidered for publication in the Journal.

----------------------------------------------------------------------------------------------

Reviewer's Comments:
In this paper, the authors perform a thorough search of all existing photometry of Proxima Centauri, most of which was collected by their team, to check existing claims in the literature of observed transits of Proxima Centauri b and other possible additional planets in the system. This work is important because Proxima Centauri is the closest star to us and allows for detailed follow-up of any planets around it --- follow-up possibilities are greatly enhanced if any planet in the system is found to transit. If transit-like events are not found to be due to planets, then valuable follow-up time by ground- and space-based telescopes is saved. The authors perform a thorough review of the existing literature and present all existing claims of transits or transit-like events in the data, along with determined ephemerides. The authors describe in detail their observation collection process and reduction procedure, with a particular focus on obtaining a sample of high-quality observations particularly suited to test the hypothesis of the existence of transits due to planets. The authors thoroughly compare their compilation of observations to all existing claims in the literature, and conclude that no previously reported events can be attributed to a planetary transit, though Proxima Centauri itself does have intrinsic variability that produces transit-like-ish dips in its lightcurve.

I would like to commend the authors on a very thorough, detailed, and well-polished paper, which was a pleasure to read. The scientific content and impact is definitely worthy of AJ / AAS journals. I consider this exceptional work. I only have two major points for the authors to address, and ten minor comments.


Major Comments

1) The authors, when discussing the origin of the transit-like dips in the lightcurves, discuss the possibility that they are due to flares that have similar amplitudes and durations as the observed transit-like dips. It is not clear to me though how flares, being positive-flux events, would produce negative-flux features in the lightcurve. I highly encourage the authors to expand on this argument, at least in the Discussion section and possibly other places where they mention this possibility, to better elucidate how flares would explain the observed dips. E.g., are the authors arguing that the star has lots of constant flares on-going nearly all the time, and the observed dips in the lightcurve are times when there is a reduction in flare activity? Or that the flares are being systematically distorted by the detrending processes to appear as flux reductions?

Response->: We are intending to argue that the low energy flares contribute to the variations and would therefore complicate the detection of a true transit event. To clarify, we have added the following to section 5 (Discussion):
"These positive-flux events would bias the individual light curve normalization levels upward by varying amounts, depending on the amount of low energy flare activity within the time-period covered by a particular light curve. Positive flux events occurring during a bona fide transit would tend to obscure the transit by changing the apparent duration, shifting the apparent transit center time, and/or dividing the transit into two or more shorter events, significantly complicating the detection of a potential real Proxima~b transit."

At the same time, I was a bit surprised to find not a single instance of the words "spot" or "rotation" in the paper, as starspots are an often cited source of photometric variability and can mimic transit-like signals. A quick literature search reveals two papers from last year that provided a well-measured rotation rate for Proxima Centauri (82.6 +/- 0.1 days; http://adsabs.harvard.edu/abs/2017A&A...602A..48C) as well as strong evidence for a 7-year starspot cycle and differential rotation (http://adsabs.harvard.edu/abs/2017MNRAS.464.3281W). The latter reference uses ~15 years of photometric observations similar to the current study. While obviously the main photometric period of 82.6 days is not responsible for the observed dips with durations of hours, I think there is at least a possibility of starspots forming or changing significantly on ~hour timescales that could produce photometric dips as observed by the authors. I highly encourage the authors to cite at least these two papers 

Response->: We have now included the rotation rate and starspot cycle information and references, which is part of the response to number 2 below.

and consider/discuss the possibility of starspots being a possible cause (or not, if they so conclude) of the observed light curve dips.

Response->: We agree with the referee that starspot transients could contribute to the light curve variations. In paragraph 1 of section 5 (Discussion), we have added: 
"Furthermore, it is possible that starspots forming or changing significantly on $\sim\rm{hour}$ timescales could produce photometric dips similar to the transit-like events and other variations detected in this work and by other authors."

In paragraph 2 of section 6, we have added "starspot transients" to:
"Even so, contamination from systematics, \textbf{starspot transients,} flares, and/or low energy flares that are predicted to occur about every $\sim20$ minutes at the 0.5\% level \citep{Davenport:2016}, is significant in our photometric data."

Also, we have added the following phrase to the last paragraph in Section 6:
"...separate contamination from the combination of possible starspot transients and..."

2) Multiple times throughout the paper make the authors make the statement that the use of the linear detrending model "may eliminate or reduce the significance of real events, especially at the beginning and/or end of a light curve, or may possible inject false events". My gut feeling here is that the authors are actually being too hard on themselves, and I'm having a really difficult time visualizing how a linear model would do this. (A more complicated parabolic, sinusoidal, etc. model maybe, but not linear.) If this really is the case, and the authors have seen this occur, I encourage the authors to visually show an example of how a linear detrending injects or removes a transit-like signal with a new Figure either in the main text or as an appendix. If the authors are just being overly cautious in their wording and have no actual example(s) of this happening, I encourage the authors to consider using language such as something like "a simple linear model should minimize the chance of a distorting transit-like features in the light curves", because I really think the linear detrending model is a very sane, safe approach that strengthens the results presented in this paper.

Response-> We were indeed being overly cautious. We have carefully reviewed plots of each raw differential light curve with the corresponding detrended light curve over plotted. We have confirmed that the referee is generally correct. We do not find evidence that transit-like events have been significantly suppressed or enhanced by the cleaning and detrending process. 

We have thus softened the related statements in Section 3.2 par. 5:
"This method of detrending will help to minimize false event detections due to potentially large step functions at the ends of individual light curves when we perform our periodic transit search for Paper~II. The normalizing and detrending process also minimizes the effects of Proxima's $82.6\pm0.1$ day rotation period \citep{CollinsJM:2017} and seven year stellar cycle \citep{Wargelin:2017}. While we acknowledge that detrending using this method may reduce or enhance the significance of transit-like events, we have visually compared each undetrended light curve with its detrended version, and can confirm that the adverse affects are minimal."

We have changed the statement in Section 5 par. 3 to:
"We have visually compared each undetrended light curve with its detrended version to verify that our detrending method did not significantly reduce or enhance transit-like events in our data."

In Section 6 (Conclusions), we changed the statement to: 
"We have visually compared each pre-cleaned, undetrended light curve with its cleaned and detrended version to confirm that the data processing methods we used did not significantly reduce or enhance transit-like events in our data."


Minor Comments:

Abstract

3) The short-hand reference "A2016" is used in the abstract, before it has been defined. I believe this should be the listed as the full reference here.

Response->: This was a last minute search and replace error, and has now been corrected to give the proper reference in the abstract.


Section 2

4) Section 2.4, 2nd paragraph. The authors state "...is ~1 sigma from the RV predicted ephemeris." Please clarify if this is the A2016 RV ephemeris or the D2017 RV ephemeris (or ~1 sigma from both?)

Response->: Good find. We intended K2017, but we have also included ~2 sigma for D2017. The A2016 ephemeris did not provide a Tc uncertainty. The new phrase is: 
"...which is ~1 sigma from the K2017 and ~2 sigma from the D2017 RV predicted ephemerides."

Section 3

5) Section 3.2, 5th paragraph (starting with "To minimize..."). The authors state they used the linear detrending method in order to "minimize false event detections due to potentially large step functions at the ends of individual light curves" for the planned blind transit search Paper II. Typically transit-search routines will de-weight observations near gaps for this reason, and I think it might be worth a quick statement if their planned Paper II transit search technique will de-weight near-gap cadences like this or not, or if it does but still false alarms remain despite doing so. I.e., justify that this really is an issue that will generate false alarms.

Response->: We agree that this is an interesting suggestion for another advanced treatment of the data that we can explore in the followup paper, but which we believe to be beyond the scope of this paper. We have, however, added the following sentence to the end of paragraph 5: 
"In Paper II or a followup paper, we also intend to investigate de-weighting data near the edges of individual light curves to potentially reduce the need for detrending and/or to improve the periodic transit search results."

6) Section 3.2, 6th paragraph (starting with "To remove..."). The authors state that their 3 sigma iterative outlier rejection did not remove any obvious transit-like events. Please explicitly justify this statement, i.e., were the light curves visually inspected before and after?

Response->: Good suggestion. We have enhanced the sentence to:
"We visually inspected each light curve before and after the cuts to verify that the cleaning operation did not remove any obvious transit-like events in our data."

7) Expanding on #6, I know 3.0 sigma is the go-to value in Astronomy, but it would be nice to see a statistical justification for choosing it. Statistically one can choose a sigma threshold for outlier rejection by requiring no more than 1 event in N events is rejected, assuming perfectly Gaussian/white noise distribution (i.e., we don't want to reject any good/Gaussian data, only systematic outliers), via S = sqrt(2)*inverfc(1/N), where S is the chosen sigma cut, N is the number of data points, and inverfc() is the complementary inverse error function. E.g., a S = 3.0 sigma cut corresponds to N~370. A S = 4.0 sigma cut would correspond to N~15,800, and S = 2.0 sigma cut to N~22. Given the authors state they have 168,214 photometric data points distributed among 329 light curves, this yields an average of 511 points per light curve, so S = 3.1 would be the ideal statistical threshold. Obviously 3.0 is close enough to 3.1 to be justified in my book. I just encourage the authors to consider including a quick justification of 3.0 as I calculated above, assuming they agree with my method. (If the authors were working with Kepler light curves for example, which can have up to ~70,000 points each, then I'd argue 3.0 is too low, and ~4.3 sigma should be used.)

Response->: The referee is correct in that 3.0 sigma was an arbitrary go-to selection for our rejection criteria. We also agree with the referee's statistical analysis, so we have added/modified a few sentences in section 3.2, paragraph 3:

"The light curves have between 79 and 1468 data points each, with an average of 483 data points. Assuming perfectly Gaussian distributed data sets containing 79, 483, and 1468 data points, Chauvenet's criterion \citep{Chauvenet:1960} specifies that values beyond 2.7, 3.3, and 3.7$\sigma$ from the mean, respectively, should be considered outliers. Therefore, to remove large flares and other photometric outlier data points, we elected to perform a uniform iterative $3\sigma$ cut on each individual light curve using AIJ."

We also added this new sentence to section 3.2, paragraph 3, which should have been included in the original manuscript:
"We also removed short segments of data that were separated in time from the main cluster of data, and that likely did not share the same baseline differential flux value due to a telescope meridian flip or a large instantaneous shift of the field on the detector."

8) Section 3.2, 8th paragraph (starting with "Figure 1 shows..."). The authors describe two types of light curves they kept in their sample despite having high standard deviations: those with large transit-like events and those that were flat but with large Gaussian scatter. If possible, I encourage the authors to add a figure that shows an example of each of these cases, along with an example(s) and worded description of those that they rejected, so the reader can see the different types of systematics in these light curves and visually understand which ones the authors kept and which they discarded.

Response->: This is a good suggestion. We've added an new Figure 2 and the following text to the last paragraph in Section 3.2:
"Two examples of light curves retained in our sample, despite being above our standard deviation threshold are shown in Figure 2."

Section 4

9) Section 4.1, 6th paragraph (starting with "The light curves..."). I think there is a typo. The authors say "...data (e.g., light curves '20140329 Prompt1' and '20140513 Prompt2')." I do not see a light curve labeled '20140513 Prompt2' in Figure 2. Was this maybe supposed to refer to 20140512 Prompt2?

Response->: Thanks for catching this. We are unsure how what happened. The reference has been corrected to "20140730 SS02".

10) Figure 2. I highly suggest the authors include the model light curve (showing predicted depth and duration) in this Figure, similar to what they did for Figure 9. It doesn't have to be at a particular phase, just an example in the corner or somewhere would be helpful for for visually looking for dips with similar depths and durations. If not possible, please list the expected duration in days and expected depth in the Figure caption

Response->: This is a great suggestion. We've updated Figure 2 to include the Kipping M2 model (in orange) and the Liu model (in light green) in the lower left side. 

11) Figure 3. I highly suggest the authors include either a model light curve here, or somehow mark the expected duration/depth of the signal. If not possible, please at a minimum list the expected depth in the figure caption.

Response->: We initially included the Kipping M2 and Liu models in the plot, but the semi-transparent lines blended in with the accompanying data points made them too difficult to notice. We've since changed the Kipping models to solid orange lines and the Liu transit model to be solid brown line. 

Appendix

12) I encourage the authors to list all of their photometry in an electronic table. However, it is possible that the authors are planning on doing this for Paper II, and they don't want to release it yet before they publish Paper II, in which case that is perfectly fine to hold on to it until Paper II.

Response->: We will indeed provide the photometry of the complete set of light curves in an electronic table in Paper II.


Additional Changes:

Section 2.4 Paragraph 1: We were contacted by Dr. Liu Hui-Gen (L2017) to let us know that "Kunlun Station at Dome A" was the incorrect location name and that we should use "Chinese Antarctic Zhongshan Station". This has been changed in the text. 

Table 1 Caption: We added a reference for BJD_TDB.

Improved detrending for light curves: 20140810 Prompt1, 20140810 Prompt4, 20140523 SS03, 20140319 Prompt1, 20140317 Prompt4, 20140308 Prompt4, and 20140616 Prompt4 (which previously was a copy of 20140616 Prompt1). This may cause slight differences in the light curve plots. A difference in the 20140523 SS03 light curve caused use to need to update the text in Section 4.3 (see bold text in that section), which required us to relax our constraint on the first MOST Signal C event.

Figure 11: We added two more light curves with modeled events to this figure. The two light curves show short (<25 min), deep (>2%), eclipse-like events that we not found elsewhere in our data. We do not believe that these are related to a transits of Proxima b due to the eclipse asymmetries, large depths, and short events. However, we have decide to show them in more detail by including them in Figure 11. The last three paragraphs of Section 5 and the caption for Figure 11 have been re-written and the changes are in bold text.



